Seismic wavefield solutions via physics-guided generative neural operator

Current neural operators often struggle to generalize to complex, out-of-distribution conditions, limiting their ability in seismic wavefield representation. To address this, we propose a generative neural operator (GNO) that leverages generative diffusion models (GDMs) to learn the underlying statistical distribution of scattered wavefields while incorporating a physics-guided sampling process at each inference step. This physics guidance enforces wave equation-based constraints corresponding to specific velocity models, driving the iteratively generated wavefields toward physically consistent solutions. By training the diffusion model on wavefields corresponding to a diverse dataset of velocity models, frequencies, and source positions, our GNO enables to rapidly synthesize high-fidelity wavefields at inference time. Numerical experiments demonstrate that our GNO not only produces accurate wavefields matching numerical reference solutions, but also generalizes effectively to previously unseen velocity models and frequencies.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

